Differentially Private Convex Optimization with Feasibility Guarantees

This paper develops a novel differentially private framework to solve convex optimization problems with sensitive optimization data and complex physical or operational constraints. Unlike standard noise-additive algorithms, that act primarily on the problem data, objective or solution, and disregard the problem constraints, this framework requires the optimization variables to be a function of the noise and exploits a chance-constrained problem reformulation with formal feasibility guarantees. The noise is calibrated to provide differential privacy for identity and linear queries on the optimization solution. For many applications, including resource allocation problems, the proposed framework provides a trade-off between the expected optimality loss and the variance of optimization results.

==> data_plots/summary_loss.dat <==
x	m_10	v_10	m_20	v_20	m_30	v_30	m_40	v_40	m_50	v_50
1.0000000	17.2407113	3.4784475	22.6790200	5.9123361	24.5786682	6.6758258	24.0832252	6.8315607	29.3312061	8.7580745
2.0000000	17.2407199	3.4721145	22.6790301	5.9025047	24.5786801	6.6633400	24.0832407	6.8160679	29.3312223	8.7370482
3.0000000	17.2407462	3.4656914	22.6790617	5.8925018	24.5787177	6.6506451	24.0833057	6.7936138	29.3312769	8.7156346
4.0000000	17.2407914	3.4591457	22.6791190	5.8817491	24.5787836	6.6374003	24.0833975	6.7746960	29.3313716	8.6939509
5.0000000	17.2408566	3.4524651	22.6792062	5.8700870	24.5788808	6.6236489	24.0835160	6.7578402	29.3315068	8.6719825
6.0000000	17.2409430	3.4456585	22.6793160	5.8587763	24.5790119	6.6093043	24.0836463	6.7434186	29.3316863	8.6496744
7.0000000	17.2410513	3.4387588	22.6794504	5.8476037	24.5791760	6.5948010	24.0838119	6.7286884	29.3319169	8.6263942
8.0000000	17.2411841	3.4316818	22.6796139	5.8362521	24.5793750	6.5801448	24.0840094	6.7139940	29.3321989	8.6025485
9.0000000	17.2413429	3.4244310	22.6798080	5.8247012	24.5796101	6.5652925	24.0842392	6.6993039	29.3325323	8.5785365
10.0000000	17.2415302	3.4169810	22.6800523	5.8120438	24.5798842	6.5501341	24.0845098	6.6842393	29.3329164	8.5542396
11.0000000	17.2417536	3.4091205	22.6803562	5.7980992	24.5802058	6.5345082	24.0848110	6.6694095	29.3333547	8.5299253
12.0000000	17.2420090	3.4010875	22.6806946	5.7842208	24.5805734	6.5185125	24.0851493	6.6545629	29.3338469	8.5054271
13.0000000	17.2422979	3.3928957	22.6810680	5.7704063	24.5809840	6.5023946	24.0855267	6.6395559	29.3344427	8.4787224
14.0000000	17.2426265	3.3844303	22.6814764	5.7566783	24.5814435	6.4860061	24.0859508	6.6242708	29.3351587	8.4495579
15.0000000	17.2429953	3.3757425	22.6819328	5.7426555	24.5819519	6.4694104	24.0864218	6.6087445	29.3359223	8.4211020
16.0000000	17.2434032	3.3669136	22.6824329	5.7285295	24.5825189	6.4524276	24.0869461	6.5928680	29.3367388	8.3931575
17.0000000	17.2438531	3.3579187	22.6829705	5.7145115	24.5831430	6.4351593	24.0875243	6.5766875	29.3375834	8.3665568
18.0000000	17.2443528	3.3486616	22.6835501	5.7005050	24.5838315	6.4174949	24.0882063	6.5590163	29.3385128	8.3393841
19.0000000	17.2448996	3.3392351	22.6842074	5.6857228	24.5845851	6.3995133	24.0889572	6.5409146	29.3395075	8.3122938
20.0000000	17.2454979	3.3296120	22.6849131	5.6709012	24.5854181	6.3809650	24.0897714	6.5225776	29.3405988	8.2846078
21.0000000	17.2461523	3.3197614	22.6856693	5.6560484	24.5863297	6.3619681	24.0906546	6.5039731	29.3417987	8.2561327
22.0000000	17.2468680	3.3096573	22.6864877	5.6409632	24.5873294	6.3424297	24.0916261	6.4847789	29.3431485	8.2260757
23.0000000	17.2476528	3.2992418	22.6873709	5.6256582	24.5884106	6.3225695	24.0927152	6.4645392	29.3446114	8.1954706
24.0000000	17.2485140	3.2884782	22.6883222	5.6101272	24.5895887	6.3021848	24.0938969	6.4438682	29.3462002	8.1641715
25.0000000	17.2494566	3.2773617	22.6893738	5.5939255	24.5908771	6.2811463	24.0951771	6.4227245	29.3479294	8.1320401
26.0000000	17.2504954	3.2657831	22.6905052	5.5774481	24.5923011	6.2591765	24.0965650	6.4010674	29.3497802	8.0995505
27.0000000	17.2516173	3.2539488	22.6917243	5.5606425	24.5938962	6.2358909	24.0980683	6.3788724	29.3517207	8.0672848
28.0000000	17.2528230	3.2418969	22.6930381	5.5434729	24.5956370	6.2118023	24.0996833	6.3562672	29.3538251	8.0342125
29.0000000	17.2541254	3.2295468	22.6944498	5.5259645	24.5975098	6.1872201	24.1014212	6.3331918	29.3560942	8.0003322
30.0000000	17.2555319	3.2168792	22.6959688	5.5080659	24.5995153	6.1622214	24.1032889	6.3096328	29.3585555	7.9654519
31.0000000	17.2570691	3.2037164	22.6976122	5.4896505	24.6016634	6.1367636	24.1053166	6.2853159	29.3612490	7.9291661
32.0000000	17.2587602	3.1899400	22.6994308	5.4702518	24.6039940	6.1104850	24.1075180	6.2601909	29.3641521	7.8919268
33.0000000	17.2605873	3.1757652	22.7014446	5.4498017	24.6065154	6.0834151	24.1098907	6.2344032	29.3672861	7.8537096
34.0000000	17.2625596	3.1611853	22.7038245	5.4267496	24.6092442	6.0554950	24.1124314	6.2080871	29.3706887	7.8141698
35.0000000	17.2646806	3.1462331	22.7063435	5.4034813	24.6121810	6.0268418	24.1151759	6.1809738	29.3745297	7.7716196
36.0000000	17.2669287	3.1311118	22.7090358	5.3797466	24.6154202	5.9966965	24.1181743	6.1527045	29.3787719	7.7267777
37.0000000	17.2693451	3.1155961	22.7119076	5.3555729	24.6189492	5.9653412	24.1215186	6.1226088	29.3833462	7.6806456
38.0000000	17.2719588	3.0995673	22.7149857	5.3308201	24.6227450	5.9331317	24.1251147	6.0916925	29.3882760	7.6331952
39.0000000	17.2747934	3.0829581	22.7186058	5.3029965	24.6267888	5.9003468	24.1290054	6.0597360	29.3935932	7.5843069
40.0000000	17.2779093	3.0655099	22.7227012	5.2729299	24.6311558	5.8665145	24.1332878	6.0261086	29.3993088	7.5341243
41.0000000	17.2813724	3.0469675	22.7273876	5.2400197	24.6358849	5.8314830	24.1379118	5.9913942	29.4055071	7.4821080
42.0000000	17.2850859	3.0279544	22.7318386	5.2101249	24.6410146	5.7951510	24.1429515	5.9552138	29.4121973	7.4284410
43.0000000	17.2890986	3.0083039	22.7365619	5.1797786	24.6466710	5.7568344	24.1485191	5.9169797	29.4194216	7.3730431
44.0000000	17.2933914	2.9881956	22.7418091	5.1475213	24.6528392	5.7168660	24.1545741	5.8772029	29.4273155	7.3151797
45.0000000	17.2980662	2.9672437	22.7473663	5.1148194	24.6595456	5.6752988	24.1612045	5.8355308	29.4360008	7.2542915
46.0000000	17.3031926	2.9452652	22.7532666	5.0815968	24.6667677	5.6324730	24.1683903	5.7923218	29.4454398	7.1910352
47.0000000	17.3088674	2.9219862	22.7597083	5.0468761	24.6747023	5.5874621	24.1761662	5.7475847	29.4559087	7.1239667
48.0000000	17.3150401	2.8977614	22.7668407	5.0100835	24.6834202	5.5401571	24.1846156	5.7010771	29.4676083	7.0522867
49.0000000	17.3216963	2.8727719	22.7746641	4.9714587	24.6930640	5.4901068	24.1939721	5.6518195	29.4805268	6.9766991
50.0000000	17.3289299	2.8467990	22.7832511	4.9308899	24.7035870	5.4378778	24.2043882	5.5993624	29.4946841	6.8975247
51.0000000	17.3368848	2.8194870	22.7927229	4.8880791	24.7151783	5.3828837	24.2155504	5.5456044	29.5102522	6.8143926
52.0000000	17.3456571	2.7906919	22.8030727	4.8433333	24.7280366	5.3245718	24.2278381	5.4890338	29.5279143	6.7243282
53.0000000	17.3553888	2.7601639	22.8145584	4.7958567	24.7421352	5.2634887	24.2413063	5.4297774	29.5472871	6.6300604
54.0000000	17.3664119	2.7271369	22.8273306	4.7453926	24.7577321	5.1989563	24.2563872	5.3663946	29.5686930	6.5307134
55.0000000	17.3788278	2.6916189	22.8416586	4.6913117	24.7748945	5.1311700	24.2732188	5.2988496	29.5921142	6.4271231
56.0000000	17.3926002	2.6540380	22.8574810	4.6342786	24.7936747	5.0604023	24.2917930	5.2277096	29.6182074	6.3171796
57.0000000	17.4081541	2.6135737	22.8748908	4.5743881	24.8147424	4.9847173	24.3116876	5.1550386	29.6469966	6.2017059
58.0000000	17.4257878	2.5698744	22.8944139	4.5103408	24.8382734	4.9041670	24.3339808	5.0774275	29.6788838	6.0800742
59.0000000	17.4456681	2.5230000	22.9166101	4.4409488	24.8642585	4.8195011	24.3598045	4.9918001	29.7145680	5.9507302
60.0000000	17.4685851	2.4716383	22.9419890	4.3654237	24.8936082	4.7285501	24.3895264	4.8980651	29.7548288	5.8122694
61.0000000	17.4951313	2.4151760	22.9709059	4.2835959	24.9269824	4.6303129	24.4235705	4.7960875	29.8019270	5.6587892
62.0000000	17.5258859	2.3531901	23.0047544	4.1926481	24.9642495	4.5262254	24.4620993	4.6865812	29.8564763	5.4906941
63.0000000	17.5603238	2.2875391	23.0459149	4.0878635	25.0070798	4.4129024	24.5070867	4.5654939	29.9190308	5.3087684
64.0000000	17.5999329	2.2162438	23.0961884	3.9668917	25.0550116	4.2929491	24.5623452	4.4250167	29.9919281	5.1092466
65.0000000	17.6457704	2.1385470	23.1564824	3.8301246	25.1100514	4.1629339	24.6268832	4.2703657	30.0793290	4.8848159
66.0000000	17.7027133	2.0479194	23.2295266	3.6744761	25.1769195	4.0141790	24.7025313	4.1001111	30.1843069	4.6328737
67.0000000	17.7695278	1.9484897	23.3171647	3.4997452	25.2566527	3.8477823	24.7936341	3.9082128	30.3082237	4.3563319
68.0000000	17.8518170	1.8345830	23.4246419	3.3002744	25.3597321	3.6469442	24.9023952	3.6947368	30.4593580	4.0445417
69.0000000	17.9516244	1.7068050	23.5564011	3.0739130	25.4913730	3.4090003	25.0323831	3.4582793	30.6428885	3.6971968
70.0000000	18.0880516	1.5469743	23.7215355	2.8136475	25.6551402	3.1368554	25.2046461	3.1702096	30.8731526	3.3015077
71.0000000	18.2619447	1.3630905	23.9398026	2.5018207	25.8749595	2.8048109	25.4211979	2.8410400	31.1674468	2.8492646
72.0000000	18.4866995	1.1526441	24.2209407	2.1438779	26.1740584	2.4017241	25.7215888	2.4337153	31.5592183	2.3233721
73.0000000	18.8363566	0.8733742	24.6218876	1.7019990	26.6207193	1.8823359	26.1429952	1.9383255	32.1407983	1.6712284
74.0000000	19.3581173	0.5430222	25.3518095	1.0581522	27.2846218	1.2558283	26.8010203	1.3072478	32.9373364	0.9820208
75.0000000	20.2772392	0.1653120	26.6343920	0.3219738	28.4482275	0.4931296	27.9926645	0.5107710	34.1248041	0.3179210
76.0000000	21.4612679	0.0000000	28.2884959	0.0000000	30.4989508	0.0000000	30.0782623	0.0000000	35.7677445	0.0000000
77.0000000	21.4612680	0.0000000	28.2884961	0.0000000	30.4989511	0.0000000	30.0782626	0.0000000	35.7677445	0.0000000
78.0000000	21.4612680	0.0000000	28.2884960	0.0000000	30.4989512	0.0000000	30.0782627	0.0000000	35.7677449	0.0000000
79.0000000	21.4612681	0.0000000	28.2884961	0.0000000	30.4989512	0.0000000	30.0782627	0.0000000	35.7677453	0.0000000
80.0000000	21.4612680	0.0000000	28.2884961	0.0000000	30.4989513	0.0000000	30.0782628	0.0000000	35.7677457	0.0000000
81.0000000	21.4612680	0.0000000	28.2884962	0.0000000	30.4989514	0.0000000	30.0782628	0.0000000	35.7677454	0.0000000
82.0000000	21.4612681	0.0000000	28.2884962	0.0000000	30.4989514	0.0000000	30.0782629	0.0000000	35.7677460	0.0000000
83.0000000	21.4612681	0.0000000	28.2884962	0.0000000	30.4989516	0.0000000	30.0782630	0.0000000	35.7677461	0.0000000
84.0000000	21.4612682	0.0000000	28.2884963	0.0000000	30.4989515	0.0000000	30.0782630	0.0000000	35.7677463	0.0000000
85.0000000	21.4612681	0.0000000	28.2884963	0.0000000	30.4989515	0.0000000	30.0782631	0.0000000	35.7677464	0.0000000
86.0000000	21.4612682	0.0000000	28.2884964	0.0000000	30.4989517	0.0000000	30.0782632	0.0000000	35.7677466	0.0000000
87.0000000	21.4612682	0.0000000	28.2884964	0.0000000	30.4989517	0.0000000	30.0782632	0.0000000	35.7677470	0.0000000
88.0000000	21.4612682	0.0000000	28.2884963	0.0000000	30.4989516	0.0000000	30.0782634	0.0000000	35.7677470	0.0000000
89.0000000	21.4612683	0.0000000	28.2884964	0.0000000	30.4989518	0.0000000	30.0782634	0.0000000	35.7677473	0.0000000
90.0000000	21.4612683	0.0000000	28.2884965	0.0000000	30.4989518	0.0000000	30.0782635	0.0000000	35.7677474	0.0000000
91.0000000	21.4612682	0.0000000	28.2884964	0.0000000	30.4989518	0.0000000	30.0782636	0.0000000	35.7677475	0.0000000
92.0000000	21.4612682	0.0000000	28.2884964	0.0000000	30.4989519	0.0000000	30.0782634	0.0000000	35.7677484	0.0000000
93.0000000	21.4612684	0.0000000	28.2884967	0.0000000	30.4989520	0.0000000	30.0782636	0.0000000	35.7677477	0.0000000
94.0000000	21.4612685	0.0000000	28.2884966	0.0000000	30.4989521	0.0000000	30.0782636	0.0000000	35.7677481	0.0000000
95.0000000	21.4612685	0.0000000	28.2884965	0.0000000	30.4989524	0.0000000	30.0782637	0.0000000	35.7677482	0.0000000
96.0000000	21.4612688	0.0000000	28.2884967	0.0000000	30.4989523	0.0000000	30.0782638	0.0000000	35.7677479	0.0000000
97.0000000	21.4612688	0.0000000	28.2884968	0.0000000	30.4989525	0.0000000	30.0782642	0.0000000	35.7677490	0.0000000
98.0000000	21.4612692	0.0000000	28.2884968	0.0000000	30.4989526	0.0000000	30.0782641	0.0000000	35.7677505	0.0000000
99.0000000	21.4612697	0.0000000	28.2884979	0.0000000	30.4989528	0.0000000	30.0782643	0.0000000	35.7677491	0.0000000
100.0000000	21.4612720	0.0000000	28.2884985	0.0000000	30.4989540	0.0000000	30.0782648	0.0000000	35.7677493	0.0000000


==> data_plots/summary_var_sol.dat <==
x	m_10	v_10	m_20	v_20	m_30	v_30	m_40	v_40	m_50	v_50
1.0000000	17.0646565	131.4960233	20.7836053	98.4436578	22.6632261	96.8596950	27.3755264	133.1040447	31.2727662	136.6912091
2.0000000	17.0646770	130.1500153	20.7836110	98.0097928	22.6632288	96.5263356	27.3755282	132.7687375	31.2727678	136.4379440
3.0000000	17.0647336	128.9926618	20.7836284	97.5664789	22.6632371	96.2127256	27.3755351	132.3821092	31.2727710	136.1844257
4.0000000	17.0648255	127.8828752	20.7836590	97.1010099	22.6632546	95.8440548	27.3755462	131.9989181	31.2727784	135.9346452
5.0000000	17.0649594	126.7391085	20.7837034	96.6240600	22.6632765	95.5112628	27.3755621	131.6337911	31.2727889	135.6554691
6.0000000	17.0651541	125.4580410	20.7837645	96.1202719	22.6633045	95.1912974	27.3755852	131.2224129	31.2728015	135.3706779
7.0000000	17.0653903	124.2104978	20.7838398	95.6201103	22.6633373	94.8838850	27.3756121	130.8331846	31.2728187	135.0892785
8.0000000	17.0656811	122.9329636	20.7839290	95.1225385	22.6633772	94.5787305	27.3756416	130.4691256	31.2728389	134.7949557
9.0000000	17.0660351	121.5908796	20.7840371	94.6071245	22.6634279	94.2340184	27.3756764	130.1176240	31.2728627	134.4857597
10.0000000	17.0664656	120.1847387	20.7841755	94.0293167	22.6634894	93.8683710	27.3757148	129.7698099	31.2728913	134.1824805
11.0000000	17.0669640	118.7596682	20.7843337	93.4439358	22.6635601	93.4965136	27.3757618	129.3953961	31.2729226	133.8866648
12.0000000	17.0675166	117.3684388	20.7845047	92.8837981	22.6636393	93.1285289	27.3758190	129.0047752	31.2729578	133.5874361
13.0000000	17.0681364	115.9664828	20.7846864	92.3498496	22.6637247	92.7727922	27.3758826	128.6060834	31.2729973	133.2840830
14.0000000	17.0688058	114.6015366	20.7848977	91.7846221	22.6638208	92.4129750	27.3759557	128.1908084	31.2730403	132.9824022
15.0000000	17.0695306	113.2555704	20.7851305	91.2137204	22.6639307	92.0383680	27.3760329	127.7904762	31.2730881	132.6828904
16.0000000	17.0703130	111.9330418	20.7853974	90.6133882	22.6640624	91.6223600	27.3761149	127.3966670	31.2731393	132.3847064
17.0000000	17.0711891	110.5803607	20.7856914	90.0058238	22.6642051	91.2084613	27.3762033	127.0087599	31.2731951	132.0880986
18.0000000	17.0721296	109.2477995	20.7860000	89.4184792	22.6643621	90.7895143	27.3762971	126.6261519	31.2732595	131.7714951
19.0000000	17.0731297	107.9390712	20.7863555	88.7846625	22.6645324	90.3627713	27.3764000	126.2401778	31.2733298	131.4462903
20.0000000	17.0741832	106.6654770	20.7867354	88.1534937	22.6647158	89.9385930	27.3765097	125.8546383	31.2734032	131.1299378
21.0000000	17.0752860	105.4318216	20.7871314	87.5424628	22.6649132	89.5154332	27.3766276	125.4681962	31.2734812	130.8169622
22.0000000	17.0764335	104.2389153	20.7875544	86.9338831	22.6651264	89.0875288	27.3767551	125.0753242	31.2735658	130.5011735
23.0000000	17.0776684	103.0388967	20.7880092	86.3215915	22.6653613	88.6453445	27.3768975	124.6653486	31.2736566	130.1810725
24.0000000	17.0789838	101.8439743	20.7884852	85.7209929	22.6656203	88.1886301	27.3770494	124.2536559	31.2737583	129.8398576
25.0000000	17.0803542	100.6810778	20.7889797	85.1354513	22.6659036	87.7181279	27.3772127	123.8338816	31.2738717	129.4864062
26.0000000	17.0817980	99.5334815	20.7894943	84.5638451	22.6662034	87.2498724	27.3773938	123.3940705	31.2739995	129.1051351
27.0000000	17.0833378	98.3806179	20.7900234	84.0112535	22.6665211	86.7854093	27.3776112	122.8957735	31.2741404	128.7090944
28.0000000	17.0849636	97.2331312	20.7905813	83.4638903	22.6668499	86.3335887	27.3778638	122.3499745	31.2742890	128.3130865
29.0000000	17.0866762	96.0938884	20.7911743	82.9147223	22.6671899	85.8907715	27.3781382	121.7878891	31.2744573	127.8913713
30.0000000	17.0885441	94.9211259	20.7918205	82.3502488	22.6675549	85.4388167	27.3784469	121.1905635	31.2746366	127.4633870
31.0000000	17.0905190	93.7480409	20.7924996	81.7901199	22.6679478	84.9761458	27.3787886	120.5607392	31.2748265	127.0339773
32.0000000	17.0926376	92.5615685	20.7932006	81.2422985	22.6683594	84.5158581	27.3791508	119.9251362	31.2750274	126.5992759
33.0000000	17.0948573	91.3849771	20.7939525	80.6841122	22.6688055	84.0423134	27.3795237	119.3019981	31.2752393	126.1618870
34.0000000	17.0971640	90.2298917	20.7947636	80.1086592	22.6692906	83.5530337	27.3799105	118.6858413	31.2754619	125.7244940
35.0000000	17.0995878	89.0813219	20.7956382	79.5193002	22.6698043	83.0579660	27.3803259	118.0556602	31.2757112	125.2564358
36.0000000	17.1021329	87.9401298	20.7965825	78.9131890	22.6703509	82.5551436	27.3807565	117.4322689	31.2759807	124.7694854
37.0000000	17.1048328	86.7933714	20.7975797	78.3052108	22.6709173	82.0591051	27.3812110	116.8012865	31.2762694	124.2751972
38.0000000	17.1077220	85.6299165	20.7986177	77.7001615	22.6715066	81.5673661	27.3816830	116.1760508	31.2765793	123.7636705
39.0000000	17.1108348	84.4415106	20.7997227	77.0851293	22.6721400	81.0620328	27.3821694	115.5615520	31.2769044	123.2513054
40.0000000	17.1141880	83.2191674	20.8009089	76.4557182	22.6728225	80.5430873	27.3826670	114.9611612	31.2772465	122.7371288
41.0000000	17.1177135	81.9951260	20.8021805	75.8109522	22.6735420	80.0213687	27.3831813	114.3684553	31.2776156	122.2054821
42.0000000	17.1213879	80.7866450	20.8035133	75.1685473	22.6742991	79.4975715	27.3837264	113.7673479	31.2779972	121.6797226
43.0000000	17.1252617	79.5824251	20.8049156	74.5193199	22.6750930	78.9732764	27.3843067	113.1563685	31.2784095	121.1345248
44.0000000	17.1293173	78.3904807	20.8064071	73.8615366	22.6759143	78.4550726	27.3849333	112.5285299	31.2788443	120.5820345
45.0000000	17.1334974	77.2265880	20.8080198	73.1847585	22.6767976	77.9226157	27.3856135	111.8796093	31.2792974	120.0314212
46.0000000	17.1378991	76.0623458	20.8098107	72.4659738	22.6777785	77.3562065	27.3863326	111.2202946	31.2797973	119.4484951
47.0000000	17.1425584	74.8919095	20.8117495	71.7284304	22.6788283	76.7754556	27.3870966	110.5480321	31.2803371	118.8464164
48.0000000	17.1474081	73.7364287	20.8138143	70.9802019	22.6799948	76.1566337	27.3878942	109.8767025	31.2809201	118.2221761
49.0000000	17.1525431	72.5758953	20.8160100	70.2218920	22.6812419	75.5249516	27.3887225	109.2087724	31.2815515	117.5775482
50.0000000	17.1579144	71.4229935	20.8183725	69.4427388	22.6825543	74.8910422	27.3895621	108.5631736	31.2822255	116.9193221
51.0000000	17.1634948	70.2861636	20.8209497	68.6330718	22.6839161	74.2634682	27.3904388	107.9188557	31.2829501	116.2412932
52.0000000	17.1692283	69.1771958	20.8237567	67.7911152	22.6853656	73.6242416	27.3913777	107.2601432	31.2837099	115.5621315
53.0000000	17.1752652	68.0696956	20.8267099	66.9465290	22.6869465	72.9576528	27.3923766	106.5899548	31.2845067	114.8821248
54.0000000	17.1817020	66.9463014	20.8297978	66.1076031	22.6886939	72.2533657	27.3934431	105.9046294	31.2853823	114.1689005
55.0000000	17.1886047	65.8054963	20.8329936	65.2810248	22.6905283	71.5493437	27.3945899	105.1991292	31.2863171	113.4398325
56.0000000	17.1957695	64.6829251	20.8363383	64.4575942	22.6925285	70.8140978	27.3958093	104.4800768	31.2873324	112.6812019
57.0000000	17.2032546	63.5694502	20.8398588	63.6351216	22.6946637	70.0671869	27.3971143	103.7429158	31.2884348	111.8911826
58.0000000	17.2112554	62.4356752	20.8435524	62.8163151	22.6969146	69.3179440	27.3985769	102.9546934	31.2896041	111.0940067
59.0000000	17.2196393	61.3089437	20.8475126	61.9791117	22.6992967	68.5610975	27.4002064	102.1192077	31.2908696	110.2699210
60.0000000	17.2285033	60.1787791	20.8517568	61.1259479	22.7018321	67.7946947	27.4020238	101.2298876	31.2922405	109.4211707
61.0000000	17.2378978	59.0432700	20.8562660	60.2648340	22.7045948	67.0030495	27.4039771	100.3189560	31.2937612	108.5160385
62.0000000	17.2478467	57.9059430	20.8610097	59.4070775	22.7075284	66.2065688	27.4060499	99.3977791	31.2953624	107.6091700
63.0000000	17.2582655	56.7794104	20.8659466	58.5610991	22.7106323	65.4087038	27.4082303	98.4748333	31.2970730	106.6869668
64.0000000	17.2691224	55.6718891	20.8712937	57.6938795	22.7140679	64.5704950	27.4105557	97.5380870	31.2988806	105.7604963
65.0000000	17.2803235	54.5920047	20.8771835	56.7884933	22.7177655	63.7143182	27.4131157	96.5517890	31.3007768	104.8355441
66.0000000	17.2918526	53.5429454	20.8834830	55.8735078	22.7216054	62.8728939	27.4159680	95.5061108	31.3028349	103.8819877
67.0000000	17.3040625	52.4940377	20.8900651	54.9726064	22.7257986	62.0026430	27.4191850	94.3900029	31.3050647	102.9006596
68.0000000	17.3169918	51.4479758	20.8970339	54.0726456	22.7303820	61.1017383	27.4227229	93.2250730	31.3074859	101.8931073
69.0000000	17.3306589	50.4077521	20.9045537	53.1554414	22.7354986	60.1518432	27.4265454	92.0321513	31.3101870	100.8291953
70.0000000	17.3451618	49.3726393	20.9125142	52.2421643	22.7409618	59.1943846	27.4307610	90.7893261	31.3132651	99.6669238
71.0000000	17.3604062	48.3506864	20.9209385	51.3328418	22.7468319	58.2251812	27.4354001	89.4997185	31.3167029	98.4327377
72.0000000	17.3765857	47.3323391	20.9301470	50.3944657	22.7530452	57.2601417	27.4405277	88.1568096	31.3205479	97.1372347
73.0000000	17.3943146	46.2856081	20.9400519	49.4487704	22.7597542	56.2835576	27.4463040	86.7374456	31.3248002	95.7823514
74.0000000	17.4131815	45.2453588	20.9507838	48.4839068	22.7670157	55.2951577	27.4526599	85.2718565	31.3295817	94.3514785
75.0000000	17.4334046	44.2036402	20.9621937	47.5237327	22.7747972	54.3024559	27.4597380	83.7423417	31.3348559	92.8699517
76.0000000	17.4554699	43.1439622	20.9748538	46.5262237	22.7830875	53.3133465	27.4674397	82.1870850	31.3408908	91.2705763
77.0000000	17.4792802	42.0786584	20.9886525	45.5134266	22.7925229	52.2622517	27.4758124	80.6072550	31.3476275	89.5961466
78.0000000	17.5051028	41.0071398	21.0036154	44.4930268	22.8027071	51.2053748	27.4852174	78.9512159	31.3550588	87.8850343
79.0000000	17.5335991	39.9140852	21.0204272	43.4269027	22.8139457	50.1195281	27.4955368	77.2612127	31.3631179	86.1665599
80.0000000	17.5646434	38.8142709	21.0387958	42.3468482	22.8263528	49.0046343	27.5070435	75.5116840	31.3721039	84.3979643
81.0000000	17.5983656	37.7151774	21.0595989	41.2193662	22.8398546	47.8815666	27.5201679	73.6679354	31.3824050	82.5356696
82.0000000	17.6357308	36.5982495	21.0832334	40.0425808	22.8549625	46.7221637	27.5346939	71.7905631	31.3937607	80.6473329
83.0000000	17.6764302	35.4843291	21.1096907	38.8369175	22.8718004	45.5345269	27.5508522	69.8696921	31.4067666	78.6656421
84.0000000	17.7209664	34.3709442	21.1392139	37.6072221	22.8909320	44.2963318	27.5694146	67.8515782	31.4216656	76.5825593
85.0000000	17.7701345	33.2520294	21.1713889	36.3911439	22.9127685	43.0049744	27.5904088	65.7709487	31.4386717	74.4171713
86.0000000	17.8248793	32.1246496	21.2067152	35.1831870	22.9378121	41.6613377	27.6141465	63.6408483	31.4581316	72.1639695
87.0000000	17.8868144	30.9794391	21.2458309	33.9781067	22.9674372	40.2245484	27.6413835	61.4411746	31.4808010	69.7664139
88.0000000	17.9577978	29.8042365	21.2900349	32.7578645	23.0016584	38.7366792	27.6730131	59.1519035	31.5065775	67.3175458
89.0000000	18.0417404	28.5679508	21.3410583	31.5041285	23.0408022	37.2173094	27.7101885	56.7608671	31.5373560	64.7224726
90.0000000	18.1381348	27.3181023	21.4017770	30.1847843	23.0859322	35.6750007	27.7558722	54.1818069	31.5744915	61.9631299
91.0000000	18.2514226	26.0361290	21.4724566	28.8442565	23.1388565	34.0921032	27.8093280	51.5514253	31.6191532	59.0356381
92.0000000	18.3842865	24.7399962	21.5581305	27.4459548	23.2020566	32.4531890	27.8724416	48.8768029	31.6714878	56.0881431
93.0000000	18.5440939	23.4129824	21.6640923	25.9772857	23.2790789	30.7514733	27.9489208	46.1212090	31.7378520	52.9268745
94.0000000	18.7402903	22.0500456	21.8004212	24.3965878	23.3775124	28.9395492	28.0486492	43.1402555	31.8260609	49.4335070
95.0000000	18.9980790	20.5897836	21.9774506	22.7233281	23.5115648	26.9304031	28.1803355	39.9377264	31.9436366	45.6579300
96.0000000	19.3615673	18.9612370	22.2166409	20.9356347	23.6973219	24.7455698	28.3583049	36.5268793	32.1009124	41.7108253
97.0000000	19.9071416	17.1252244	22.5535907	19.0343566	23.9655786	22.3708375	28.6118647	32.9055375	32.3333846	37.3509138
98.0000000	20.8792391	14.8495297	23.1109466	16.8179245	24.3842122	19.7499363	29.0193012	28.8108245	32.6914004	32.6462272
99.0000000	23.1321181	11.6671148	24.2240912	14.0572793	25.1996220	16.5622573	29.7606655	24.1625927	33.3680242	27.1409996

